Active Imitation Learning for Thermal- and Kernel-Aware LFM Inference on 3D S-NUCA Many-Cores

Large Foundation Model (LFM) inference is both memory- and compute-intensive, traditionally relying on GPUs. However, the limited availability and high cost have motivated the adoption of high-performance general-purpose CPUs, especially emerging 3D-stacked Static Non-Uniform Cache Architecture (3D S-NUCA) systems. These architectures offer enhanced bandwidth and locality but suffer from severe thermal challenges and uneven cache latencies due to 3D Networks-on-Chip (NoC). Optimal management of thread migration and V/f scaling is non-trivial due to LFM kernel diversity and system heterogeneity. Existing thermal management approaches often rely on oversimplified analytical models and lack adaptability. We propose AILFM, an Active Imitation Learning (AIL)-based scheduling framework that learns near-optimal thermal-aware scheduling policies from Oracle demonstrations with minimal run-time overhead. AILFM accounts for both core-level performance heterogeneity and kernel-specific behavior in LFMs to maintain thermal safety while maximizing performance. Extensive experiments show that AILFM outperforms state-of-the-art baselines and generalizes well across diverse LFM workloads.

==> dat/11aaaaa.txt <==
Index  AILFM  DLFM  3QTM  DNaPE  NeuroTAP
1      72.45       72.14     73.15  75.85  77.13
2      72.15       76.20     75.01  76.10  72.45
3      73.14       76.21     75.02  82.22  79.08
4      74.45       76.43     75.01  71.65  79.42
5      74.14       73.78     75.06  76.62  79.69
6      73.23       72.43     75.01  77.30  76.20
7      72.02       73.45     73.45  75.57  76.08
8      74.13       74.15     70.03  76.48  77.66
9      72.74       75.95     73.10  75.12  78.98
10     73.63       74.16     74.16  74.46  72.83
11     71.96       75.29     75.23  76.00  77.16
12     70.10       74.57     74.55  75.08  79.20
13     70.87       76.89     73.54  77.26  80.01
14     72.54       75.81     75.08  80.34  80.24
15     71.51       75.90     75.11  84.09  79.06
16     72.22       76.84     75.02  76.82  77.03
17     73.12       71.12     75.12  71.12  79.66
18     74.06       76.58     77.03  75.50  80.51
19     74.02       75.06     75.02  76.21  79.65
20     74.95       73.90     76.55  75.12  79.90


==> dat/aaaaa.txt <==
 Index  AILFM  DLFM  3QTM  DNaPE  NeuroTAP
     1  73.82 71.92 74.89  93.56     81.03
     2  77.62 73.62 79.62  80.99     87.55
     3  71.01 71.01 75.36  78.35     77.03
     4  78.17 73.16 86.28  77.89     79.53
     5  64.20 64.21 84.21  75.21     77.59
     6  70.14 83.13 87.60  83.83     74.51
     7  67.31 67.41 90.64  80.77     79.81
     8  68.29 78.30 78.30  88.85     85.56
     9  73.11 76.27 76.39  77.55     84.78
    10  72.61 76.38 76.12  78.72     85.91
    11  72.33 71.81 79.67  82.75     91.88
    12  73.73 70.29 88.35  81.86     77.30
    13  72.66 71.34 78.12  82.51     75.95
    14  70.32 75.92 75.63  95.46     73.14
    15  73.12 76.99 77.52  97.25     83.92
    16  72.14 78.01 83.02  79.15     71.13
    17  70.95 70.89 80.90  71.94     70.52
    18  72.21 68.06 77.31  77.76     89.90
    19  73.43 70.53 81.28  81.41     78.68
    20  73.03 64.18 76.45  76.37     82.40


==> data/maxFreqcore10.txt <==
Index,Value
0, 1187.253561
1, 1139.630177
2, 1198.576640
3, 1264.227239
4, 1132.438497
5, 1132.439728
6, 1268.440961
7, 1207.557605
8, 1114.789421
9, 1190.692003
10, 1115.243673
11, 1115.070268
12, 1168.147170
13, 1006.503982
14, 1020.631163
15, 1107.828435
16, 1074.037666
17, 1173.568550
18, 1081.898194
19, 1044.077222
20, 1259.923658
21, 1133.066777
22, 1155.064615
23, 1043.143886
24, 1109.171296
25, 1158.319194
26, 1063.675482
27, 1178.177351
28, 1104.952098
29, 1128.122969
30, 1104.872004
31, 1288.920864
32, 1148.987708
33, 1070.671680
34, 1211.690868
35, 1058.436726
36, 1165.664770
37, 1003.024741
38, 1050.386046
39, 1164.764593
40, 1205.384993
41, 1162.852621
42, 1141.326379
43, 1127.417223
44, 1039.110851
45, 1096.011684
46, 1115.452092
47, 1229.284167
48, 1175.771372
49, 1017.771988
50, 1174.306298
51, 1121.118829
52, 1099.230850
53, 1195.875722
54, 1227.324964
55, 1219.846009
56, 1087.058686
57, 1126.809072
58, 1174.844757
59, 1223.165885
60, 1114.061932
61, 1136.075577
62, 1067.024877
63, 1060.284503
64, 1210.939437
65, 1251.718002
66, 1144.599241
67, 1225.264967
68, 1177.122702
69, 1101.616018
70, 1177.104670
71, 1265.352742
72, 1147.313047
73, 1267.348274
74, 1000.000000
75, 1211.642688
76, 1156.528530
77, 1127.574449
78, 1156.882058
79, 1000.932331
80, 1133.524608
81, 1176.783443
82, 1260.842053
83, 1111.129734
84, 1089.362980
85, 1112.368222
86, 1218.655159
87, 1174.656333
88, 1110.267985
89, 1188.495057
90, 1157.280816
91, 1222.648374
92, 1097.346018
93, 1125.425339
94, 1120.591889
95, 1040.236379
96, 1172.209021
97, 1169.579145
98, 1150.383509
99, 1132.405965


==> data/maxFreqcore5.txt <==
Index,Value
0, 1233.120543
1, 1246.387033
2, 1230.189502
3, 1242.300962
4, 1202.659633
5, 1255.332343
6, 1250.030137
7, 1229.572784
8, 1266.481142
9, 1273.439253
10, 1209.811003
11, 1230.931881
12, 1230.771441
13, 1226.502422
14, 1270.736871
15, 1245.154347
16, 1243.387129
17, 1199.903441
18, 1265.885451
19, 1219.018540
20, 1251.498316
21, 1256.934423
22, 1284.016465
23, 1217.279490
24, 1174.512196
25, 1254.596239
26, 1295.012780
27, 1280.973659
28, 1255.241485
29, 1237.709095
30, 1270.178065
31, 1225.661345
32, 1261.908944
33, 1262.636754
34, 1276.505248
35, 1318.991501
36, 1259.810399
37, 1237.275909
38, 1249.360642
39, 1205.773102
40, 1232.632172
41, 1239.767939
42, 1236.897790
43, 1253.808872
44, 1229.439502
45, 1278.025767
46, 1250.005177
47, 1249.767492
48, 1241.802632
49, 1253.879767
50, 1270.627457
51, 1228.321745
52, 1233.547088
53, 1242.406849
54, 1216.353227
55, 1229.518554
56, 1238.094478
57, 1271.859730
58, 1256.564033
59, 1254.839748
60, 1271.272449
61, 1246.565705
62, 1259.761621
63, 1247.419456
64, 1256.634059
65, 1235.431034
66, 1189.029571
67, 1246.643021
68, 1285.568703
69, 1273.155385
70, 1274.134937
71, 1280.903268
72, 1252.216440
73, 1254.932893
74, 1234.558703
75, 1242.098179
76, 1265.394279
77, 1280.097111
78, 1246.513843
79, 1238.745268
80, 1250.013199
81, 1265.030169
82, 1213.903630
83, 1192.595476
84, 1236.236579
85, 1219.482189
86, 1237.296495
87, 1246.305492
88, 1238.668790
89, 1286.311688
90, 1258.168619
91, 1257.511859
92, 1265.555179
93, 1221.529172
94, 1275.977795
95, 1248.105893
96, 1266.762015
97, 1223.203569
98, 1211.156031
99, 1270.447241


==> data/tspcore10.txt <==
Index Value
0 70.71557472069657
1 71.16679518338974
2 72.25655474765709
3 72.24328249602961
4 67.42556578669888
5 68.35048057343609
6 71.30142731833692
7 71.34415481639728
8 71.39190441783822
9 71.11249815718884
10 71.594042327919
11 72.76861871754713
12 72.4507170948256
13 71.89072220110405
14 70.00262733986503
15 72.19633040078554
16 69.17796766137712
17 70.2952070076255
18 69.8433432561006
19 71.0230447611847
20 75.53383974641234
21 67.2152183585351
22 72.36749525512089
23 72.81476926264583
24 70.14156340409951
25 73.3085544602664
26 71.30443943517585
27 71.06561597177958
28 71.83572423977152
29 72.67075328681408
30 69.89605065616371
31 71.8349272294152
32 71.53837986071215
33 70.18926161634616
34 72.8255766208617
35 72.85075261750035
36 74.57785553020237
37 72.0462754637097
38 70.39502003528735
39 73.46868576506984
40 70.22400374926525
41 71.62479847385013
42 72.9094720453981
43 73.67623400643069
44 72.58935693463218
45 71.3661734077151
46 71.13051138772833
47 70.81896967555609
48 74.70176275191898
49 73.02604382393196
50 69.73953862399323
51 70.14225655742614
52 73.59607118799512
53 74.46191544572541
54 69.40347112336836
55 71.51896904019715
56 73.06648561495616
57 71.16255051599862
58 73.5107544341819
59 74.21760981540139
60 70.85970689603981
61 72.63974325772566
62 73.32148542036437
63 70.80047094848719
64 72.38933605902272
65 73.44413212853262
66 74.24974723097884
67 70.16986799784759
68 72.19528791102815
69 73.38208416964756
70 76.04837572386087
71 70.33933097402303
72 74.58260891134509
73 73.3219736597276
74 71.3837163662458
75 74.31616674752152
76 73.83530532079517
77 72.28197830598393
78 73.66724236093481
79 72.80223712788451
80 73.8451251427638
81 74.98757793195666
82 72.88057634585854
83 71.2781378465674
84 75.0650617241869
85 75.94004550648263
86 73.58587704610973
87 75.11130777980333
88 74.5418832329575
89 72.77972658849951
90 73.65410725807942
91 73.12957602012958
92 72.98207450621207
93 74.90523434479583
94 74.96528725333714
95 72.910663221539
96 74.14090829358007
97 75.00153371512006
98 74.05788504169801
99 75.73664461852059
100 72.8646230434825

==> data/tspcore5.txt <==
Index Value
0 70.24835707650561
1 69.95599347755511
2 70.37409552533175
3 70.83689181262612
4 69.98342582520114
5 70.00855966222892
6 70.94036017659792
7 70.55959676156138
8 69.96626783215815
9 70.49741067505931
10 70.0195474350008
11 70.04351703276261
12 70.42248867347145
13 69.36999304350026
14 69.48929987771334
15 70.09574065749007
16 69.89559449008405
17 70.5842593446896
18 69.99824926877206
19 69.77123508400571
20 71.23533694727486
21 70.41475004071151
22 70.58652792143944
23 69.86551535412944
24 70.3308237131143
25 70.68360199837252
26 70.07776954294714
27 70.86624096897184
28 70.4031982429803
29 70.58279634118377
30 70.4529155381064
31 71.70503356461629
32 70.79727148813355
33 70.30029026416526
34 71.26554381283552
35 70.26897515993912
36 71.0089544105677
37 69.94981317926613
38 70.29068084489752
39 71.078330115422
40 71.37425841562585
41 71.11583489436384
42 70.99745224071543
43 70.9298501622556
44 70.36626664300724
45 70.77073116213431
46 70.92545950899247
47 71.70946563572252
48 71.37783929553801
49 70.3496357012131
50 71.41832339173257
51 71.08886589496771
52 70.96807166316361
53 71.63749643587772
54 71.87228368084597
55 71.84754960729678
56 70.98742641426809
57 71.27755461609449
58 71.62291814786258
59 71.97018462386269
60 71.26795056951957
61 71.439833828251
62 71.0046214577206
63 70.98481126082399
64 72.01430311220213
65 72.31128584343114
66 71.62228639649628
67 72.18518353437315
68 71.88936072609165
69 71.41110846440597
70 71.93949177260346
71 72.55293788122293
72 71.79113220657567
73 72.61649268217836
74 70.5494239303672
75 72.29537336274038
76 71.95307127281255
77 71.78516969160124
78 72.00567938324262
79 70.99114016581512
80 71.90021430733754
81 72.21373216515286
82 72.79924852990844
83 71.82629202654157
84 71.70630596237251
85 71.88479987016753
86 72.61850507895154
87 72.35030520307104
88 71.94617517449839
89 72.49281462107929
90 72.30984530733733
91 72.77075465607047
92 71.96053124200606
93 72.17285234378654
94 72.16575496866004
95 71.65517719930078
96 72.56012044003982
97 72.56771356573819
98 72.46486828611017
99 72.37014361924207
100 71.80487744304514
